AutoRDF2GML: Facilitating RDF Integration in Graph Machine Learning

In this paper, we introduce AutoRDF2GML, a framework designed to convert RDF data into data representations tailored for graph machine learning tasks. AutoRDF2GML enables, for the first time, the creation of both content-based features -- i.e., features based on RDF datatype properties -- and topology-based features -- i.e., features based on RDF object properties. Characterized by automated feature extraction, AutoRDF2GML makes it possible even for users less familiar with RDF and SPARQL to generate data representations ready for graph machine learning tasks, such as link prediction, node classification, and graph classification. Furthermore, we present four new benchmark datasets for graph machine learning, created from large RDF knowledge graphs using our framework. These datasets serve as valuable resources for evaluating graph machine learning approaches, such as graph neural networks. Overall, our framework effectively bridges the gap between the Graph Machine Learning and Semantic Web communities, paving the way for RDF-based machine learning applications.

==> extended-todos.txt <==
In the configuration file, node and edge types must be specified by URI, but even this is a barrier for users who are not familiar with RDF. Automatically determining the URI from the name of the class or property alone would enhance the framework's usefulness.

Q: Configuration File:

A: We are happy to take this point on board for future work. In our view, we have already significantly reduced the knowledge that the user needs to have about RDF (see above).


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting


==> rebuttal.txt <==
We thank all reviewers for their valuable feedback. We are pleased that, overall, the reviewers agree that the paper tackles a "very relevant task", addressing the need to bridge the divide between Graph Machine Learning and Semantic Web communities.

Below, we address the questions raised by the reviewers:


Review #1:

Q: Feature Selection Method:

A: We use Pearson's correlation. More information can be found in our repository.

Q: Automatic Feature Selection:

A: We are unclear about the specific concern raised, as other reviewers have not highlighted any issues related to imbalance. Our evaluation of the recommendation task encompasses various types of relations. We welcome any specific suggestions from the reviewer on how to modify our framework.

Q: Efficiency Study:

A: We appreciate this suggestion. Since this was not the focus or contribution of our paper, we will consider it for future work and update our repository accordingly.


Review #2:

Q: Testing of Generated Dataset:

A: We have performed extensive experiments for GNN-based recommendation – see "Bridging RDF Knowledge Graphs and Graph Neural Networks in Recommender System" (http://people.aifb.kit.edu/mfa/GNNRec.pdf) The evaluation was not included in this resource paper, as the focus was on presenting the AutoRDF2GML framework.

Q: Knowledge of RDF Vocabularies:

A: We have significantly reduced the requirements for RDF knowledge. Specifically, the RDF URIs can be directly included in the configuration file, which complies with established standards and does not necessitate an understanding of semantic technologies like SPARQL.

Q: Relevance of KG Embedding:

A: While the paper mentioned by the reviewer explores the modeling and performance of literal embeddings, in our paper, we aimed to facilitate the integration and utilization of both content-based and topology-based embeddings. Current frameworks that employ RDF data for graph machine learning lack an efficient method for transforming RDF data into a propositional format that considers both RDF data types and the object properties of instances. Furthermore, existing benchmarks in graph machine learning, such as those offered by PyTorch Geometric, vary in how they provide node features, specifically in the modeling of nodes.

Q: Utility of Generated Datasets:

A: As mentioned previously, the evaluation section was omitted due to space constraints and because it falls outside the scope of a resource paper. However, details can be found at http://people.aifb.kit.edu/mfa/GNNRec.pdf. Our paper centers on the AutoRDF2GML framework, which is designed to efficiently convert RDF data into heterogeneous graph data that is immediately usable for graph machine learning applications.

Q: Configuration File:

A: We are happy to take this point on board for future work. In our view, we have already significantly reduced the knowledge that the user needs to have about RDF (see above).


Review #3:

Q: Running Example:

A: We thank the reviewer for this helpful point. We have added an example in our GitHub repository for clarification.

Q: Creation of Node Features:

A: Yes, these are then 129-dimensional vectors. In the GNN pipeline, these vectors are then reduced again to the same number of dimensions (see Linear transformation. Step 2 “Feature Preprocessing” in Figure 1 in http://people.aifb.kit.edu/mfa/GNNRec.pdf).

Q: Input Requirements:

A: Only the knowledge graph (RDF data) as a dump file must be given as input. The format of the dump is not important: AutoRDF2GML can handle all common formats. We use the Python package rdflib for this purpose.

Q: Evaluation on Down-Stream Task:

A: In our paper, we propose a framework that can handle GNN-based recommendation based on an RDF knowledge graph. We did not focus on evaluations using RDF2Vec or similar methods; instead, we conducted an extensive evaluation of our framework for link prediction/recommendation, as described at http://people.aifb.kit.edu/mfa/GNNRec.pdf. In side experiments, RDF2Vec did not scale for our large knowledge graphs.

Q: Applications and Use Cases:

A: We have focused on the scholarly domain, where large open knowledge graphs are available, featuring various RDF data types and RDF object properties. However, our framework is applicable across all domains. Thus, the use case description is kept generic. A detailed use case and evaluation using the two generated datasets is given in "Bridging RDF Knowledge Graphs and Graph Neural Networks in Recommender Systems​​" (http://people.aifb.kit.edu/mfa/GNNRec.pdf).

Q: Node Types and Framework Generalization:

A: The scenarios described do not arise within the datasets we have analyzed. Users explicitly specify which "node types" correspond to which "classes" of entities in the knowledge graph, based on the RDF type property. Therefore, it is up to the user to determine the classes they wish to include.
Our primary focus has been on generating data ready for use in Graph Neural Network (GNN)-based recommendation tasks. Such tasks typically involve a relatively small number of classes and properties, making this issue less significant in those contexts.

Q: Topology-based vs Content-based Representations:

A: At the moment, either topology-based or only content-based features can be generated. In case both are needed, one can just run both settings and combine the features.

Q: Minor Points:

A: We thank the reviewer for listing these minor points. We have already started revising our paper and will also update our GitHub Repository accordingly.
